PMV: Pre-partitioned Generalized Matrix-Vector Multiplication for Scalable Graph Mining

How can we analyze enormous networks including the Web and social networks which have hundreds of billions of nodes and edges? Network analyses have been conducted by various graph mining methods including shortest path computation, PageRank, connected component computation, random walk with restart, etc. These graph mining methods can be expressed as generalized matrix-vector multiplication which consists of few operations inspired by typical matrix-vector multiplication. Recently, several graph processing systems based on matrix-vector multiplication or their own primitives have been proposed to deal with large graphs; however, they all have failed on Web-scale graphs due to insufficient memory space or the lack of consideration for I/O costs. In this paper, we propose PMV (Pre-partitioned generalized Matrix-Vector multiplication), a scalable distributed graph mining method based on generalized matrix-vector multiplication on distributed systems. PMV significantly decreases the communication cost, which is the main bottleneck of distributed systems, by partitioning the input graph in advance and judiciously applying execution strategies based on the density of the pre-partitioned sub-matrices. Experiments show that PMV succeeds in processing up to 16x larger graphs than existing distributed memory-based graph mining methods, and requires 9x less time than previous disk-based graph mining methods by reducing I/O costs significantly.

==> plot/block-placement-io.dat <==
density	Horizontal	Vertical
1E-07	171.3546012	59.81439923
2E-07	182.1885111	106.1054752
3E-07	188.1445487	147.8962513
4E-07	193.9660272	185.8837116
5E-07	199.8931055	220.6838359
6E-07	205.535172	252.3121882
7E-07	211.013475	281.1937361
8E-07	216.3737692	320.8773875
9E-07	221.6787378	361.5231775
1E-06	226.8338035	400.422118

==> plot/block-placement-runtime.dat <==
density	Horizontal	Vertical
1E-07	207.681	143.721
2E-07	219.321	185.268
3E-07	237.056	227.215
4E-07	243.356	259.922
5E-07	259.877	293.796
6E-07	269.945	325.021
7E-07	283.747	350.387
8E-07	297.751	377.44
9E-07	312.8	429.562
1E-06	324.795	452.56

==> plot/data-scale-runtime-pregelix.dat <==
x	PMV	PEGASUS	Pregelix	GraphX	 Giraph	GraphLab
140129987	192.6	1711.657333	65.30266667	91.8078	71.16166667	30.485
280259974	206.349	1959.354667	105.4316667	138.32424	100.0906667	49.158
560519948	237.827	2512.938333	178.249	240.37344	157.165	75.898
1121039896	302.678	3877.238667	286.799	600.30531	281.1456667	-
2242079793	452.985	6027.732667	492.6216667	-	839.2176667	-
4484159587	670.645	9041.599	853.9736667	-	-	-
8968319175	1795.298	13562.3985	1933.605333	-	-	-
17936638350	2829.523	-	3778.435	-	-	-
35873276701	6190.201	-	-	-	-	-
71746553402	13073.604	-	-	-	-	-


==> plot/data-scale-runtime.dat <==
x	PMV	PEGASUS	GraphLab	GraphX	 Giraph
140129987	213.1731667	1711.657333	60.33266667	97.848	71.16166667
280259974	231.7965	1959.354667	197.9363333	128.3833333	100.0906667
560519948	277.0693333	2512.938333	-	222.9106667	157.165
1121039896	370.8058333	3877.238667	-	558.8493333	281.1456667
2242079793	578.3353333	6027.732667	-	-	839.2176667
4484159587	976.4896667	9041.599	-	-	-
8968319175	2034.751833	13562.3985	-	-	-
17936638350	3473.005667	-	-	-	-
35873276701	7362.772014	-	-	-	-
71746553402	15609.07667	-	- -	-


==> plot/machine-scale-runtime-pregelix.dat <==
Executors	PMV Pregelix	PEGASUS Ideal
16	1 1	1 1
32	2.0483638 1.992	1.3982391 2
48	2.897  3.001	1.6855882 3
64	3.696 3.894 2.22502 4


==> plot/machine-scale-runtime.dat <==
Executors	PMV	PEGASUS Ideal
16	1 1	1
32	2.0483638 1.4139132 2
48	2.8704  1.6243552 3
64	3.62846 1.9372421 4


==> plot/spark-real-runtime.dat <==
Edges	"PMV (Hadoop)"	"PMV (Spark)"
140129987	213.1731667	140.69429
280259974	231.7965	159.939585
560519948	277.0693333	205.0313066
1121039896	370.8058333	296.6446666
2242079793	578.3353333	497.3683866
4484159587	976.4896667	898.3704934
8968319175	2034.751833	2075.44687
17936638350	3473.005667	3993.956517
35873276701	7362.772014	10160.62538
71746553402	15609.07667	24974.52267


==> plot/strategy-io.dat <==
Graph	Horizontal	Vertical	Selective	Hybrid
1	2.402303856	1	1	0.521951596
2	6.356061652	1	1	0.9088525
3	1.639707788	1	1	0.803783353
4	1	1.31	1	0.876


==> plot/strategy-runtime.dat <==
Graph	Horizontal	Vertical	Selective	Hybrid
1	1.158076242	1	1	0.824960388
2	5.14136322	1	1	0.965502875
3	1.276881487	1	1	0.979074963
4	1	1.21	1	0.89


==> plot/threshold.dat <==
Threshold	"Running Time"	"Amount of I/O"
0	861.8376667	857.2661129
5	701.363	235.1581081
10	657.021	174.5833321
20	642.4766667	178.8560087
50  651.0203333	190.5320277
60  653.8363333 201.1011485
80	658.3373333	231.076737
90	679.4163333	238.0410874
100	696.8213333	319.1620166

